IHOP: Improved Statistical Query Recovery against Searchable Symmetric Encryption through Quadratic Optimization

Effective query recovery attacks against Searchable Symmetric Encryption (SSE) schemes typically rely on auxiliary ground-truth information about the queries or dataset. Query recovery is also possible under the weaker statistical auxiliary information assumption, although statistical-based attacks achieve lower accuracy and are not considered a serious threat. In this work we present IHOP, a statistical-based query recovery attack that formulates query recovery as a quadratic optimization problem and reaches a solution by iterating over linear assignment problems. We perform an extensive evaluation with five real datasets, and show that IHOP outperforms all other statistical-based query recovery attacks under different parameter and leakage configurations, including the case where the client uses some access-pattern obfuscation defenses. In some cases, our attack achieves almost perfect query recovery accuracy. Finally, we use IHOP in a frequency-only leakage setting where the client's queries are correlated, and show that our attack can exploit query dependencies even when PANCAKE, a recent frequency-hiding defense by Grubbs et al., is applied. Our findings indicate that statistical query recovery attacks pose a severe threat to privacy-preserving SSE schemes.

==> img/pancake_app.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pancake_app.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.699745bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28618262)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.63653306,0.11188298){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\fexp$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pancake_app.pdf}}%
    \put(0.63302376,0.03949198){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{1}$\end{tabular}}}}%
    \put(0.65133337,0.03949198){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{2}$\end{tabular}}}}%
    \put(0.669643,0.03949198){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{3}$\end{tabular}}}}%
    \put(0.68795262,0.03949198){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{4}$\end{tabular}}}}%
    \put(0.70626223,0.03949198){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{5}$\end{tabular}}}}%
    \put(0.72457188,0.03949198){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{6}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pancake_app.pdf}}%
    \put(0.05271436,0.15514602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{1}$\end{tabular}}}}%
    \put(0.13920736,0.19803701){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{2}$\end{tabular}}}}%
    \put(0.14097012,0.10296998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{3}$\end{tabular}}}}%
    \put(-0.00118032,0.18757742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.07854043,0.19486729){\color[rgb]{0,0,0}\rotatebox{29.6184}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pancake_app.pdf}}%
    \put(0.08180536,0.13177694){\color[rgb]{0,0,0}\rotatebox{-30.897192}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}}%
    \put(0.10218247,0.1602692){\color[rgb]{0,0,0}\rotatebox{29.6184}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}}%
    \put(0.18869625,0.15566021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.06512701,0.09736804){\color[rgb]{0,0,0}\rotatebox{-27.646528}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}}%
    \put(0.13881747,0.14499246){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pancake_app.pdf}}%
    \put(0.47535527,0.11211804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\freal$\end{tabular}}}}%
    \put(0.44529975,0.03862882){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{1}$\end{tabular}}}}%
    \put(0.4712774,0.03862882){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{2}$\end{tabular}}}}%
    \put(0.49885706,0.03862882){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{3}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{pancake_app.pdf}}%
    \put(0.37000572,0.11054074){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{1}$\end{tabular}}}}%
    \put(0.35098399,0.09569552){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{2}$\end{tabular}}}}%
    \put(0.33196236,0.08085031){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{3}$\end{tabular}}}}%
    \put(0.24099523,0.22333838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Freal$\end{tabular}}}}%
    \put(0.24388724,0.1071606){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{1}$\end{tabular}}}}%
    \put(0.26350005,0.09231539){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{2}$\end{tabular}}}}%
    \put(0.28311287,0.07746998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kw{3}$\end{tabular}}}}%
    \put(0.36943655,0.06850346){\color[rgb]{0,0,0}\rotatebox{40.07514}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}From\end{tabular}}}}}%
    \put(0.23289828,0.08808074){\color[rgb]{0,0,0}\rotatebox{-36.15672}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}To\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{pancake_app.pdf}}%
    \put(0.75174195,0.24680678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Fexp$\end{tabular}}}}%
    \put(0.97749644,0.0942678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{1}$\end{tabular}}}}%
    \put(0.9607997,0.08118572){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{2}$\end{tabular}}}}%
    \put(0.9441031,0.06810346){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{3}$\end{tabular}}}}%
    \put(0.9274065,0.05502119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{4}$\end{tabular}}}}%
    \put(0.91070995,0.04193893){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{5}$\end{tabular}}}}%
    \put(0.89401321,0.02885685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{6}$\end{tabular}}}}%
    \put(0.75952876,0.09311463){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{1}$\end{tabular}}}}%
    \put(0.77523892,0.08003237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{2}$\end{tabular}}}}%
    \put(0.79094904,0.0669501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{3}$\end{tabular}}}}%
    \put(0.80665941,0.05386803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{4}$\end{tabular}}}}%
    \put(0.82236958,0.04078576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{5}$\end{tabular}}}}%
    \put(0.83807979,0.02770349){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rep{6}$\end{tabular}}}}%
    \put(0.77335143,0.04221372){\color[rgb]{0,0,0}\rotatebox{-36.15672}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}To\end{tabular}}}}}%
    \put(0.95948025,0.0272498){\color[rgb]{0,0,0}\rotatebox{40.07514}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}From\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{pancake_app.pdf}}%
    \put(0.51992113,0.20156577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\pancake$\end{tabular}}}}%
    \put(0.04017272,0.00354956){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a) Markov model\end{tabular}}}}%
    \put(0.23867316,0.00354956){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a) Markov matrix and stationary distribution before $\pancake$\end{tabular}}}}%
  \end{picture}%
\endgroup%

